Search-Space Pruning with Int-Splits for Faster QBF Solving

In many QBF encodings, sequences of Boolean variables stand for binary representations of integer variables. Examples are state labels in bounded model checking or actions in planning problems. Often not the full possible range is used, e.g., for representing six different states, three Boolean variables are required, rendering two of the eight possible assignments irrelevant for the solution of the problem. As QBF solvers do not have any domain-specific knowledge on the formula they process, they are not able to detect this pruning opportunity. In this paper, we introduce the idea of int-splits, which provide domain-specific information on integer variables to QBF solvers. This is particularly appealing for parallel Divide-and-Conquer solving which partitions the search space into independently solvable sub-problems. Using this technique, we reduce the number of generated sub-problems from a full expansion to only the required subset. We then evaluate how many resources int-splits save in problems already well suited for D&C. In that context, we provide a reference implementation that splits QBF formulas into many sub-problems with or without int-splits and merges results. We finally propose a comment-based optional syntax extension to (Q)DIMACS that includes int-splits and is suited for supplying proposed guiding paths natively to D&C solvers.

==> overview-table.csv <==
Formula,#v,#c,m,m^U,d_w,d_wo,#_w,#_wo,frac w,t_w,t_wo,frac t,res,t_orig,t_shortest,t_w_s,t_wo_s,Sequential speedup
Hex 10 5x5-13,1582,5531,19,13,10,10,361,1024,0.68421052631579,4.50748333333333,8.49023333333333,0.530902173870369,sat,1545.34,32.37,16226.94,30564.84,47.7398826073525
Hex 02 5x5-13,1570,5437,19,13,10,10,361,1024,0.68421052631579,8.33015,14.6830666666667,0.567330394195581,sat,1486,45.13,29988.54,52859.04,32.9270994903612
Hex 16 5x5-13,1550,5437,18,14,10,10,324,1024,0.777777777777778,7.17126944444444,10.6765361111111,0.671685026848856,sat,1931.73,49.38,25816.57,38435.53,39.1196840826245
GTTT Domino,943,3075,25,7,10,10,625,1024,0.28,0.143611111111111,0.189444444444444,0.758064516129032,sat,11.39,0.98,517,682,11.6224489795918
GTTT El,1180,3951,25,7,10,10,625,1024,0.28,0.265,0.32,0.828125,sat,7.97,0.77,954,1152,10.3506493506494
GTTT Elly,1465,5024,25,7,10,10,625,1024,0.28,14.5883333333333,17.3697222222222,0.839871423773808,sat,967.26,112.55,52518,62531,8.59404709018214
GTTT Tic,1155,3848,25,7,10,10,625,1024,0.28,0.611666666666667,0.725555555555556,0.843032159264931,sat,38.63,4.08,2202,2612,9.46813725490196
GTTT Tippy,1409,4799,25,7,10,10,625,1024,0.28,69.1916666666667,77.4394444444445,0.893493841065779,sat,2566.63,332.29,249090,278782,7.72406632760541
GTTT Knobby,1411,4808,25,7,10,10,625,1024,0.28,82.6169444444444,90.3572222222222,0.914336921970205,sat,,336,297421,325286,-
Hex 05 6x6-13,1812,5437,31,1,10,10,961,1024,0.032258064516129,73.3756833333333,78.6323833333333,0.933148408109212,sat,880.77,356.95,264152.46,283076.58,2.46748844375963
Hex 15 5x5-15,1602,5339,16,0,8,10,256,1024,0,10.424475,19.979675,0.5217539824847,sat,5863.29,191.09,37528.11,71926.83,30.6833952587786

